FERMI-LAT Observations of Supernova Remnant G5.7-0.1, Believed to be Interacting with Molecular Clouds

This work reports on the detection of $\gamma$-ray emission coincident with the supernova remnant (SNR) SNR G5.7-0.1 using data collected by the Large Area Telescope aboard the Fermi Gamma-ray Space Telescope. The SNR is believed to be interacting with molecular clouds, based on 1720 MHz hydroxyl (OH) maser emission observations in its direction. This interaction is expected to provide targets for the production of $\gamma$-ray emission from $\pi^0$-decay. A $\gamma$-ray source was observed in the direction of SNR G5.7-0.1, positioned nearby the bright $\gamma$-ray source SNR W28. We model the emission from radio to $\gamma$-ray energies using a one-zone model. Following consideration of both $\pi^0$-decay and leptonically dominated emission scenarios for the MeV-TeV source, we conclude that a considerable component of the $\gamma$-ray emission must originate from the $\pi^0$-decay channel. Finally, constraints were placed on the reported ambiguity of the SNR distance through X-ray column density measurements made using XMM-Newton observations. We conclude SNR G5.7-0.1 is a significant $\gamma$-ray source positioned at a distance of $\sim 3$ kpc with luminosity in the 0.1--100 GeV range of $L_{\gamma} \approx 7.4 \times 10^{34}$ erg/s.

==> README.txt <==
Dear Editors:

Please find the manuscript titled "Fermi-LAT Observations of Supernova Remnant G5.7-0.1, Believed to be Interacting with Molecular Clouds." In this gzipped
tar file, please find:

File Name              Contents
------------------     -----------------------------------------
ms.tex                 Manuscript LaTeX file
fig1a.pdf              Figure 1a (encapsulated postscript)
fig1b.pdf              Figure 1b (postscript)
fig2.pdf               Figure 2 (postscript)
fig3.pdf               Figure 3 (postscript)
fig4a.pdf              Figure 4a (postscript)
fig4b.pdf              Figure 4b (postscript)
fig5a.pdf              Figure 5a (postscript)
fig5b.pdf              Figure 5b (postscript)
table1.tex             Table 1
bibliography.bib       Bibliography file
ms.bbl
README                 This file

Please let me know if there are any questions pertaining
to this submission.

Regards,

Timothy R Joubert
Harvard-Smithsonian Center for Astrophysics
60 Garden Street
Cambridge, MA 02138
E-mail: tjoubert2@gmail.com
Phone: 321-427-4745


